Pulse Profiles, Spectra and Polarization Characteristics of Non-Thermal Emissions from the Crab-Like Pulsars

We discuss non-thermal emission mechanism of the Crab-like pulsars with both a two-dimensional electrodynamical study and a three-dimensional model. We investigate the emission process in the outer gap accelerator. In the two-dimensional electrodynamical study, we solve the Poisson equation of the accelerating electric field in the outer gap and the equation of motion of the primary particles with the synchrotron and the curvature radiation process and the pair-creation process. We show a solved gap structure which produces a consistent gamma-ray spectrum with EGRET observation. Based on the two-dimensional model, we conduct a three-dimensional emission model to calculate the synchrotron and the inverse-Compton processes of the secondary pairs produced outside the outer gap. We calculate the pulse profiles, the phase-resolved spectra and the polarization characteristics in optical to $\gamma$-ray bands to compare the observation of the Crab pulsar and PSR B0540-69. For the Crab pulsar, we find that the outer gap geometry extending from near the stellar surface to near the light cylinder produces a complex morphology change of the pulse profiles as a function of the photon energy. This predicted morphology change is quite similar with that of the observations. The calculated phase-resolved spectra are consistent with the data through optical to the $\gamma$-ray bands. We demonstrate that the 10$\sim$20 % of the polarization degree in the optical emissions from the Crab pulsar and the Vela pulsar are explained by the synchrotron emissions with the particle gyration motion.

==> response.txt <==
Dear Editors of ApJ

Thank you for your careful consideration of our manuscript.
 I am submitting a revised paper, which is named MS#720181.

///////////////////////////////////////////////////////////////////////
We  thank the referee for insightful comments on
the manuscript. Following the helpful comments of the referee, 
we have reexamined and revised our manuscript. 


We received 16 questions and comments from the referee. 
Here is the list of our reply to the referee comments. 


Especially, No, (2), (4)-(9) referee's comments are very important, because 
there are related with the dynamics in the outer gap accelerator. 
First, therefore, we would like to answer to the referee's 
comments (2), (4)-(9).

In the revised version, we add a new section (section~2 in the revised
version), in which we examined the two-dimensional electrodynamical
model for the outer gap accelerator. We solved the Poisson equation of the
accelerating electric field, the equation of the motion with the
  pair-creation process and the radiation process, 
following Takata et al. (2004. 2006) and Hirotani (2006). In that section, we 
show a gap solution, in which the calculated GeV spectrum is consistent 
with the EGRET observation. Following the two-dimensional electrodynamical 
study, we would like to say that 
 our assumption about the electric field for the three-dimensional study 
is valid for the small current case, say about 20% of the Goldreich-Julian 
value.

>>(2) The assumption....
>>(7) On p.6, the vacuum E....

As referee commented, the 50\% of the value below the null surface 
 and vacuum solution beyond the null surface, which are assumed in the
three-dimensional study,   should not be valid if the current become
 about Goldreich-Julian value, as the solutions obtained 
by Hirotani (2006) shows. 

However, we would like to say that our simple form of the electric structure 
describes approximately   the outer gap accelerator with 
 electric current of 25~%  of the Goldreich-Julian value. 
In Figure~1, we compare the solved electric structure in the two-dimensional 
model and the assumed electric structure in the three-dimensional model.
 The simple formula represents in general the strength of the electric
field solved by the dynamics. 

In fact, we are not sure how the three-dimensional structure of the outer gap 
is, because there is no study for three-dimensional electrodynamics, so
far. Therefore, we assume the gap structure along the magnetic
 field lines through the gap is similar with that of the field lines in 
the meridional plane, in which  the electrodynamical structure has 
been solved. 

>>(5) At the end of Section 2.1, ....

Yes, the inner boundary depends on the current as referee commented. 
 In our three-dimensional study, we assume
67~\% of the radial distance to the null charge point as the position
of the inner boundary. This corresponds to the fact that we assume 
about 20~25\% of the Goldreich-Julian current as Figure~1 in the revised
version shows.  We clearly explain this point at the section 3.4 

On these ground, we would like to say that our assumption
 for the electric structure 
and the inner boundary are valid for the gap structure with the 20~25% 
of the Goldreich-Julian current. Furthermore,  the obtained gap structure with 
this current produces a consistent GeV spectrum with the observations
as Figure~2 in revised version shows. 


>>(4) No mention is made of the inverse-Compton......

As referee mentioned, the predicted TeV flux is important for the future 
observations. Therefore, we calculated TeV flux with the two-dimensional 
electrodynamical model.  As a results, we obtained the TeV flux \sim
10^{-15} erg/cm^2/s which  is difficult to 
measured the TeV emissions from the Crab pulsar using the present telescopes.
 
 We discuss this issue at the last paragraph of page 6 of the revised
version. In the paper, we do not 
show the TeV spectrum in the figure because it is too small compared with GeV 
flux, but I mention the order of magnitude of the calculated TeV.


>> (6)  In section 2, .......
Actually, there is no specific reason why we solves the Poisson
equation with the way in the previous version. But, we think that the
result should be same even if we solve the Poisson equation 
by spearing variables. We just wanted  to explain that the vacuum
solution may be good approximation in the outer gap accelerator 
for the Crab pulsar.

In the revised version, we remove this part, 
because we think it is enough and more important to show the numerical results
(Figure~1)  of the electrodynamical study, and because the
solution in the previous version was obtained by the previous studies 
(Scharlmann et al. 1978; Hirotani 2006).


>> (8) In section 2.2, it is not....

We use the non-thermal X-ray photons emitted by the secondary pairs
 produced outside the gap  to estimate the mean free path of the
curvature gamma-ray photons emitted in the outer-gap.
 
In the revised version, we remove this estimation of the mean-free
path, but using the electrodynamical study, 
we calculate numerically the pair-creation process outside the gap and 
we show both unattenuated and attenuated spectra in Figure~2.  We think
Figure~2 in revised version is more helpful for the reader 
than the analytical estimation in the old version.

We describe this issue at third paragraph in page 6 of the revised version.


>> (9) At the top of p.8....

If the all particles in each point  have same Lorentz factor, then 
the local curvature spectrum has  2/3 of the photon index as 
the referee suggested.

 From two-dimensional dynamical study, in which we solve the particle
motion, the particles distribute 
in some ranges of the Lorentz factor (but it is no simple power law), 
because the particle motion does not quickly 
saturate between the forces of the acceleration 
and the radiation back-reaction. In such a case, 
the photon index of the local curvature spectrum 
varies position to position. 

To deal the local curvature spectrum in the three-dimensional model, 
we assume  unity of the photon index.  
This is because  we can read the photon index from the intrinsic 
 phase-averaged spectrum (solid line) 
in Figure~2 as  about unity rather than 2/3 between 500~MeV and 5~GeV.

We comment this point at the last paragraph of  page~8 in the revised
version.
  

In the following, we reply remaining referee comments (1), (3) and (10)-(16).

>>(1) It is not clear....

We assume the retarded dipole field in the observer frame. We describe 
more clearly at second paragraph in page 7. 

>>(3) The description....

We discuss and  compute all emission process in the observer frame. We do not 
 introduce the co-rotating frame.
 We comment this point clearly  at the second paragraph in page 7.

>>(10) Below Eqn (4)....

We discuss in detail about the local pitch angle below equation (2) in page 9.
In fact, we consider that  local pitch angle is proportional to 
sin\theta_p\propto sqrt(2D_{\perp}/s(r)), where D_{\perp} 
is the gap thickness and s(r) is the curvature radius, and in which    
 we  take into account the effect of the production angle. 

>> (11) Eqn(5) appears.....
( in revised version, it is Eqn(3))

We think that the relativistic addition formula is required to connect
between the  velocities in two reference frames. 

 Because we discuss particle motion in the observer frame only,
 we would say that we do not need to use the relativistic addition formula.
In the equation (3), the left hand side represents the velocity vector
 of the particles in the observer frame, and the right hand side
represents its components in the observer frame.  

At local point, we determined coefficient $\beta_0$ in the right hand side of
 the equation (3) so that the particle speed is speed of light.  



>>(12) On P.10...

 Because the observed radiation is consist of the radiations from the different
particles with the different pitch angle, we assume that
the circular polarization will cancel out and become zero
in the observed radiation.

We comment  this point at second paragraph in page 11. 


>>(13) In Section 2.3.2.,,,,,

Yes, we take into account the aberration of the emission direction 
of the back ground synchrotron photons for the inverse-Compton process. 
Numerically, the typical collision angle
 becomes  about \theta_p\sim 0.1-0.3 radian in the present case. 

We show the typical collision angle at the second paragraph in page 12. 


>> (14) Also in Section 2.3.2..... 

Usually, 1/r^2 factor appear when the source of 
the background photons is located at the central star. 
In the previous studies, it has been assumed and treated as a good assumption 
to estimate the background synchrotron photons from the observed flux,
or as a simple but a good  treatment in the model such like 
in Cheng, Ruderman & Zhang (2000).

 In our case, becase 
we trace the synchrotron beam emitted at each point, the 1/r^2 facotr 
does not apper. 



>> (15) On p.15., it is....
Yes, it is important to show the predicted 
polarization characteristic above 100MeV. We calculate it and summarize at 
Figure~7. 

The predicted degree of the polarization is similar with the caustic 
model in Dyks (2004) in the sense that the depolarization is small 
at the bridge phase, because two models assumed similar geometry of the 
emission region, that is, we truncated the emission region at the
radius $r\sim R_{LC}$. 

In the Dyks (2004), their polarization degree for the outer gap model was
 smaller than the present value. This is  because the emission region extended 
to the light cylinder in their outer gap model.
In such case, the emission close to the light cylinder 
contribute to the bridge emissions to depolarize the observed radiation.  

We comment this point at second paragraph of page 17.


>> (16) In Figure5, why....
Yes, it is better to show the attenuated curvature spectrum.
 In the Figure~8 (which is corresponding to Figure~5 in the previous version), 
we show the attenuated spectra instead unattenuated spectra. 



Also, we modified the some minor points pointed our by referee. 


We hope that you will consider this revised version suitable for
publication in ApJ.


With best wishes,


J.Takata

////////////////////////////////////////////////
	Jumpei Takata
	Theoretical Institute for 
	Advanced Research in Astrophysics, 
	Academia Sinica, Hsinchu, Taiwan
	tel +886(Taiwan)-3-5715131(-3278)
	fax +886(Taiwan)-3-5742679	
	Email takata@tiara.sinica.edu.tw
////////////////////////////////////////////////

